Gravity Amplitudes From Double Bonus Relations

In this letter we derive new expressions for tree-level graviton amplitudes in $\mathcal{N}=8$ supergravity from BCFW recursion relations combined with new types of bonus relations. These bonus relations go beyond the famous $1/z^2$ behavior under a large BCFW shift, and use knowledge about certain zeroes of graviton amplitudes in collinear kinematics. This extra knowledge can be used in the context of global residue theorems by writing the amplitude in a special form using canonical building blocks. In the NMHV case these building blocks are dressed one-loop leading singularities, the same objects that appear in the expansion of Yang-Mills amplitudes, where each term corresponds to an $R$-invariant. Unlike other approaches, our formula is not an expansion in terms of cyclic objects and does not manifest color-kinematics duality, but rather preserves the permutational symmetry of its building blocks. We also comment on the possible connection to Grassmannian geometry and give some non-trivial evidence of such structure for graviton amplitudes.

==> bibitems.txt <==
\vspace{-14pt}
\providecommand{\href}[2]{#2}\begingroup\raggedright\begin{thebibliography}{10}
\vspace{-14pt}
\bibitem{Bern:2008qj}
Z.~Bern, J.~Carrasco, and H.~Johansson, ``{New Relations for Gauge-Theory
  Amplitudes},'' \href{http://dx.doi.org/10.1103/PhysRevD.78.085011}{{\em Phys.
  Rev.} {\bf D78} (2008)  085011},
\href{http://arxiv.org/abs/0805.3993}{{ arXiv:0805.3993 [hep-ph]}}.
%%CITATION = ARXIV:0805.3993;%%.

\bibitem{Bern:2010ue}
Z.~Bern, J.~J.~M. Carrasco, and H.~Johansson, ``{Perturbative Quantum Gravity
  as a Double Copy of Gauge Theory},''
  \href{http://dx.doi.org/10.1103/PhysRevLett.105.061602}{{\em Phys. Rev.
  Lett.} {\bf 105} (2010)  061602},
\href{http://arxiv.org/abs/1004.0476}{{ arXiv:1004.0476 [hep-th]}}.
%%CITATION = ARXIV:1004.0476;%%.

\bibitem{Bern:2019prr}
Z.~Bern, J.~J.~M. Carrasco, M.~Chiodaroli, H.~Johansson, and R.~Roiban, ``{The
  Duality Between Color and Kinematics and its Applications},''
  \href{http://arxiv.org/abs/1909.01358}{{ arXiv:1909.01358 [hep-th]}}.

\bibitem{Adamo:2022dcm}
T.~Adamo, J.~J.~M. Carrasco, M.~Carrillo-Gonz\'alez, M.~Chiodaroli, H.~Elvang,
  H.~Johansson, D.~O'Connell, R.~Roiban, and O.~Schlotterer, ``{Snowmass White
  Paper: the Double Copy and its Applications},'' in {\em {Snowmass 2021}}.
\newblock 4, 2022.
\newblock \href{http://arxiv.org/abs/2204.06547}{{ arXiv:2204.06547 [hep-th]}}.

\bibitem{Bern:2023zkg}
Z.~Bern, J.~J.~M. Carrasco, M.~Chiodaroli, H.~Johansson, and R.~Roiban,
  ``{Supergravity Amplitudes, the Double Copy and Ultraviolet Behavior},''
  \href{http://arxiv.org/abs/2304.07392}{{ arXiv:2304.07392 [hep-th]}}.

\bibitem{Bjerrum-Bohr:2010pnr}
N.~E.~J. Bjerrum-Bohr, P.~H. Damgaard, T.~Sondergaard, and P.~Vanhove, ``{The
  Momentum Kernel of Gauge and Gravity Theories},''
  \href{http://dx.doi.org/10.1007/JHEP01(2011)001}{{\em JHEP} {\bf 01} (2011)
  001}, \href{http://arxiv.org/abs/1010.3933}{{ arXiv:1010.3933 [hep-th]}}.

\bibitem{Mafra:2011kj}
C.~R. Mafra, O.~Schlotterer, and S.~Stieberger, ``{Explicit BCJ Numerators from
  Pure Spinors},'' \href{http://dx.doi.org/10.1007/JHEP07(2011)092}{{\em JHEP}
  {\bf 07} (2011)  092},
\href{http://arxiv.org/abs/1104.5224}{{ arXiv:1104.5224 [hep-th]}}.
%%CITATION = ARXIV:1104.5224;%%.

\bibitem{Bjerrum-Bohr:2016axv}
N.~E.~J. Bjerrum-Bohr, J.~L. Bourjaily, P.~H. Damgaard, and B.~Feng,
  ``{Manifesting Color-Kinematics Duality in the Scattering Equation
  Formalism},'' \href{http://dx.doi.org/10.1007/JHEP09(2016)094}{{\em JHEP}
  {\bf 09} (2016)  094},
\href{http://arxiv.org/abs/1608.00006}{{ arXiv:1608.00006 [hep-th]}}.
%%CITATION = ARXIV:1608.00006;%%.

\bibitem{Mizera:2016jhj}
S.~Mizera, ``{Inverse of the String Theory KLT Kernel},''
  \href{http://dx.doi.org/10.1007/JHEP06(2017)084}{{\em JHEP} {\bf 06} (2017)
  084}, \href{http://arxiv.org/abs/1610.04230}{{ arXiv:1610.04230 [hep-th]}}.

\bibitem{Mizera:2019blq}
S.~Mizera, ``{Kinematic Jacobi Identity is a Residue Theorem: Geometry of
  Color-Kinematics Duality for Gauge and Gravity Amplitudes},''
  \href{http://dx.doi.org/10.1103/PhysRevLett.124.141601}{{\em Phys. Rev.
  Lett.} {\bf 124} (2020) no. 14, 141601},
  \href{http://arxiv.org/abs/1912.03397}{{ arXiv:1912.03397 [hep-th]}}.

\bibitem{Carrasco:2011mn}
J.~J.~M. Carrasco and H.~Johansson, ``{Five-Point Amplitudes in
  $\mathcal{N}\!=\!4$ Super-Yang-Mills Theory and $\mathcal{N}\!=\!8$
  Supergravity},'' \href{http://dx.doi.org/10.1103/PhysRevD.85.025006}{{\em
  Phys. Rev.} {\bf D85} (2012)  025006},
\href{http://arxiv.org/abs/1106.4711}{{ arXiv:1106.4711 [hep-th]}}.
%%CITATION = ARXIV:1106.4711;%%.

\bibitem{Carrasco:2012ca}
J.~J.~M. Carrasco, M.~Chiodaroli, M.~G\"unaydin, and R.~Roiban, ``{One-Loop
  Four-Point Amplitudes in Pure and Matter-Coupled $\mathcal{N}\!\leq\!4$
  Supergravity},'' \href{http://dx.doi.org/10.1007/JHEP03(2013)056}{{\em JHEP}
  {\bf 03} (2013)  056}, \href{http://arxiv.org/abs/1212.1146}{{
  arXiv:1212.1146 [hep-th]}}.

\bibitem{Bjerrum-Bohr:2013iza}
N.~E.~J. Bjerrum-Bohr, T.~Dennen, R.~Monteiro, and D.~O'Connell, ``{Integrand
  Oxidation and One-Loop Colour-Dual Numerators in $\mathcal{N}\!\!=\!\!4$
  Gauge Theory},'' \href{http://dx.doi.org/10.1007/JHEP07(2013)092}{{\em JHEP}
  {\bf 1307} (2013)  092},
\href{http://arxiv.org/abs/1303.2913}{{ arXiv:1303.2913 [hep-th]}}.
%%CITATION = ARXIV:1303.2913;%%.

\bibitem{Monteiro:2013rya}
R.~Monteiro and D.~O'Connell, ``{The Kinematic Algebras from the Scattering
  Equations},'' \href{http://dx.doi.org/10.1007/JHEP03(2014)110}{{\em JHEP}
  {\bf 1403} (2014)  110},
\href{http://arxiv.org/abs/1311.1151}{{ arXiv:1311.1151 [hep-th]}}.
%%CITATION = ARXIV:1311.1151;%%.

\bibitem{He:2015wgf}
S.~He, R.~Monteiro, and O.~Schlotterer, ``{String-Inspired BCJ Numerators for
  One-Loop MHV Amplitudes},''
  \href{http://dx.doi.org/10.1007/JHEP01(2016)171}{{\em JHEP} {\bf 01} (2016)
  171},
\href{http://arxiv.org/abs/1507.06288}{{ arXiv:1507.06288 [hep-th]}}.
%%CITATION = ARXIV:1507.06288;%%.

\bibitem{Mogull:2015adi}
G.~Mogull and D.~O'Connell, ``{Overcoming Obstacles to Colour-Kinematics
  Duality at Two Loops},''
  \href{http://dx.doi.org/10.1007/JHEP12(2015)135}{{\em JHEP} {\bf 12} (2015)
  135}, \href{http://arxiv.org/abs/1511.06652}{{ arXiv:1511.06652 [hep-th]}}.

\bibitem{Johansson:2017bfl}
H.~Johansson, G.~K\"alin, and G.~Mogull, ``{Two-Loop Supersymmetric QCD and
  Half-Maximal Supergravity Amplitudes},''
  \href{http://dx.doi.org/10.1007/JHEP09(2017)019}{{\em JHEP} {\bf 09} (2017)
  019}, \href{http://arxiv.org/abs/1706.09381}{{ arXiv:1706.09381}}.

\bibitem{Bern:2017yxu}
Z.~Bern, J.~J.~M. Carrasco, W.-M. Chen, H.~Johansson, and R.~Roiban, ``{Gravity
  Amplitudes as Generalized Double Copies of Gauge-Theory Amplitudes},''
  \href{http://dx.doi.org/10.1103/PhysRevLett.118.181602}{{\em Phys. Rev.
  Lett.} {\bf 118} (2017) no. 18, 181602},
  \href{http://arxiv.org/abs/1701.02519}{{ arXiv:1701.02519}}.

\bibitem{Bern:2017ucb}
Z.~Bern, J.~J.~M. Carrasco, W.-M. Chen, H.~Johansson, R.~Roiban, and M.~Zeng,
  ``{The Five-Loop Four-Point Integrand of $\mathcal{N}\!=\!8$ Supergravity as
  a Generalized Double Copy},''
  \href{http://dx.doi.org/10.1103/PhysRevD.96.126012}{{\em Phys. Rev. D} {\bf
  96} (2017) no. 12, 126012}.

\bibitem{Edison:2022jln}
A.~Edison, S.~He, H.~Johansson, O.~Schlotterer, F.~Teng, and Y.~Zhang,
  ``{Perfecting One-Loop BCJ Numerators in SYM and Supergravity},''
  \href{http://dx.doi.org/10.1007/JHEP02(2023)164}{{\em JHEP} {\bf 02} (2023)
  164}, \href{http://arxiv.org/abs/2211.00638}{{ arXiv:2211.00638 [hep-th]}}.

\bibitem{Porkert:2022efy}
F.~Porkert and O.~Schlotterer, ``{One-Loop Amplitudes in Einstein-Yang-Mills
  from Forward Limits},'' \href{http://dx.doi.org/10.1007/JHEP02(2023)122}{{\em
  JHEP} {\bf 02} (2023)  122}, \href{http://arxiv.org/abs/2201.12072}{{
  arXiv:2201.12072 [hep-th]}}.

\bibitem{Monteiro:2011pc}
R.~Monteiro and D.~O'Connell, ``{The Kinematic Algebra From the Self-Dual
  Sector},'' \href{http://dx.doi.org/10.1007/JHEP07(2011)007}{{\em JHEP} {\bf
  07} (2011)  007},
\href{http://arxiv.org/abs/1105.2565}{{ arXiv:1105.2565 [hep-th]}}.
%%CITATION = ARXIV:1105.2565;%%.

\bibitem{Bjerrum-Bohr:2012kaa}
N.~E.~J. Bjerrum-Bohr, P.~H. Damgaard, R.~Monteiro, and D.~O'Connell,
  ``{Algebras for Amplitudes},''
  \href{http://dx.doi.org/10.1007/JHEP06(2012)061}{{\em JHEP} {\bf 06} (2012)
  061}, \href{http://arxiv.org/abs/1203.0944}{{ arXiv:1203.0944 [hep-th]}}.

\bibitem{Chen:2019ywi}
G.~Chen, H.~Johansson, F.~Teng, and T.~Wang, ``{On the Kinematic Algebra for
  BCJ Numerators beyond the MHV Sector},''
  \href{http://dx.doi.org/10.1007/JHEP11(2019)055}{{\em JHEP} {\bf 11} (2019)
  055}, \href{http://arxiv.org/abs/1906.10683}{{ arXiv:1906.10683}}.

\bibitem{Borsten:2020zgj}
L.~Borsten, B.~Jur\v{c}o, H.~Kim, T.~Macrelli, C.~Saemann, and M.~Wolf,
  ``{Becchi-Rouet-Stora-Tyutin-Lagrangian Double Copy of Yang-Mills Theory},''
  \href{http://dx.doi.org/10.1103/PhysRevLett.126.191601}{{\em Phys. Rev.
  Lett.} {\bf 126} (2021) no. 19, 191601},
  \href{http://arxiv.org/abs/2007.13803}{{ arXiv:2007.13803 [hep-th]}}.

\bibitem{Ahmadiniaz:2021ayd}
N.~Ahmadiniaz, F.~M. Balli, O.~Corradini, C.~Lopez-Arcos, A.~Q. Velez, and
  C.~Schubert, ``{Manifest Colour-Kinematics Duality and Double-Copy in the
  String-Based Formalism},''
  \href{http://dx.doi.org/10.1016/j.nuclphysb.2022.115690}{{\em Nucl. Phys. B}
  {\bf 975} (2022)  115690}, \href{http://arxiv.org/abs/2110.04853}{{
  arXiv:2110.04853 [hep-th]}}.

\bibitem{Godazgar:2022gfw}
M.~Godazgar, C.~N. Pope, A.~Saha, and H.~Zhang, ``{BRST Symmetry and the
  Convolutional Double Copy},''
  \href{http://dx.doi.org/10.1007/JHEP11(2022)038}{{\em JHEP} {\bf 11} (2022)
  038}, \href{http://arxiv.org/abs/2208.06903}{{ arXiv:2208.06903}}.

\bibitem{Bonezzi:2022bse}
R.~Bonezzi, C.~Chiaffrino, F.~Diaz-Jaramillo, and O.~Hohm, ``{Gauge Invariant
  Double Copy of Yang-Mills Theory: The Quartic Theory},''
  \href{http://dx.doi.org/10.1103/PhysRevD.107.126015}{{\em Phys. Rev. D} {\bf
  107} (2023) no. 12, 126015}, \href{http://arxiv.org/abs/2212.04513}{{
  arXiv:2212.04513 [hep-th]}}.


\bibitem{Roiban:2004yf}
R.~Roiban, M.~Spradlin, and A.~Volovich, ``{On the Tree-Level $S$-Matrix of
  Yang-Mills Theory},''
  \href{http://dx.doi.org/10.1103/PhysRevD.70.026009}{{\em Phys. Rev.} {\bf
  D70} (2004)  026009},
\href{http://arxiv.org/abs/hep-th/0403190}{{ arXiv:hep-th/0403190}}.
%%CITATION = HEP-TH/0403190;%%.

\bibitem{BCF}
R.~Britto, F.~Cachazo, and B.~Feng, ``{New Recursion Relations for Tree
  Amplitudes of Gluons},''
  \href{http://dx.doi.org/10.1016/j.nuclphysb.2005.02.030}{{\em Nucl.Phys.}
  {\bf B715} (2005)  499--522},
\href{http://arxiv.org/abs/hep-th/0412308}{{ arXiv:hep-th/0412308 [hep-th]}}.
%%CITATION = HEP-TH/0412308;%%.

\bibitem{BCFW}
R.~Britto, F.~Cachazo, B.~Feng, and E.~Witten, ``{Direct Proof of Tree-Level
  Recursion Relation in Yang- Mills Theory},''
  \href{http://dx.doi.org/10.1103/PhysRevLett.94.181602}{{\em Phys. Rev. Lett.}
  {\bf 94} (2005)  181602},
\href{http://arxiv.org/abs/hep-th/0501052}{{ arXiv:hep-th/0501052}}.
%%CITATION = HEP-TH/0501052;%%.

\bibitem{Bedford:2005yy}
J.~Bedford, A.~Brandhuber, B.~J. Spence, and G.~Travaglini, ``{A Recursion
  Relation for Gravity Amplitudes},''
  \href{http://dx.doi.org/10.1016/j.nuclphysb.2005.016}{{\em Nucl. Phys. B}
  {\bf 721} (2005)  98--110}, \href{http://arxiv.org/abs/hep-th/0502146}{{
  arXiv:hep-th/0502146}}.

\bibitem{Cachazo:2005ca}
F.~Cachazo and P.~Svrcek, ``{Tree Level Recursion Relations in General
  Relativity},'' \href{http://arxiv.org/abs/hep-th/0502160}{{
  arXiv:hep-th/0502160}}.

\bibitem{Benincasa:2007qj}
P.~Benincasa, C.~Boucher-Veronneau, and F.~Cachazo, ``{Taming Tree Amplitudes
  In General Relativity},''
  \href{http://dx.doi.org/10.1088/1126-6708/2007/11/057}{{\em JHEP} {\bf 11}
  (2007)  057}, \href{http://arxiv.org/abs/hep-th/0702032}{{
  arXiv:hep-th/0702032}}.

\bibitem{Bjerrum-Bohr:2005xoa}
N.~E.~J. Bjerrum-Bohr, D.~C. Dunbar, H.~Ita, W.~B. Perkins, and K.~Risager,
  ``{MHV-Vertices for Gravity Amplitudes},''
  \href{http://dx.doi.org/10.1088/1126-6708/2006/01/009}{{\em JHEP} {\bf 01}
  (2006)  009}, \href{http://arxiv.org/abs/hep-th/0509016}{{
  arXiv:hep-th/0509016}}.

\bibitem{Spradlin:2008bu}
M.~Spradlin, A.~Volovich, and C.~Wen, ``{Three Applications of a Bonus Relation
  for Gravity Amplitudes},''
  \href{http://dx.doi.org/10.1016/j.physletb.2009.02.059}{{\em Phys. Lett. B}
  {\bf 674} (2009)  69--72}, \href{http://arxiv.org/abs/0812.4767}{{
  arXiv:0812.4767 [hep-th]}}.

\bibitem{Drummond:2009ge}
J.~M. Drummond, M.~Spradlin, A.~Volovich, and C.~Wen, ``{Tree-Level Amplitudes
  in $\mathcal{N}\!=\!8$ Supergravity},''
  \href{http://dx.doi.org/10.1103/PhysRevD.79.105018}{{\em Phys. Rev.} {\bf
  D79} (2009)  105018},
\href{http://arxiv.org/abs/0901.2363}{{ arXiv:0901.2363 [hep-th]}}.
%%CITATION = ARXIV:0901.2363;%%.

\bibitem{Elvang:2007sg}
H.~Elvang and D.~Z. Freedman, ``{Note on Graviton MHV amplitudes},''
  \href{http://dx.doi.org/10.1088/1126-6708/2008/05/096}{{\em JHEP} {\bf 05}
  (2008)  096}, \href{http://arxiv.org/abs/0710.1270}{{ arXiv:0710.1270
  [hep-th]}}.

\bibitem{Mason:2009afn}
L.~J. Mason and D.~Skinner, ``{Gravity, Twistors and the MHV Formalism},''
  \href{http://dx.doi.org/10.1007/s00220-009-0972-4}{{\em Commun. Math. Phys.}
  {\bf 294} (2010)  827--862}, \href{http://arxiv.org/abs/0808.3907}{{
  arXiv:0808.3907 [hep-th]}}.

\bibitem{Berends:1988zp}
F.~A. Berends, W.~T. Giele, and H.~Kuijf, ``{On Relations Between multi-Gluon
  and multi-Graviton Scattering},''
  \href{http://dx.doi.org/10.1016/0370-2693(88)90813-1}{{\em Phys. Lett. B}
  {\bf 211} (1988)  91--94}.

\bibitem{Bern:1993wt}
Z.~Bern, D.~C. Dunbar, and T.~Shimada, ``{String Based Methods in Perturbative
  Gravity},'' \href{http://dx.doi.org/10.1016/0370-2693(93)91081-W}{{\em Phys.
  Lett. B} {\bf 312} (1993)  277--284},
  \href{http://arxiv.org/abs/hep-th/9307001}{{ arXiv:hep-th/9307001}}.

\bibitem{Bern:1999ji}
Z.~Bern and A.~K. Grant, ``{Perturbative Gravity from QCD Amplitudes},''
  \href{http://dx.doi.org/10.1016/S0370-2693(99)00524-9}{{\em Phys. Lett. B}
  {\bf 457} (1999)  23--32}, \href{http://arxiv.org/abs/hep-th/9904026}{{
  arXiv:hep-th/9904026}}.

\bibitem{Giombi:2004ix}
S.~Giombi, R.~Ricci, D.~Robles-Llana, and D.~Trancanelli, ``{A Note on Twistor
  Gravity Amplitudes},''
  \href{http://dx.doi.org/10.1088/1126-6708/2004/07/059}{{\em JHEP} {\bf 07}
  (2004)  059}.
  
\bibitem{Nair:2005iv}
V.~P. Nair, ``{A Note on MHV Amplitudes for Gravitons},''
  \href{http://dx.doi.org/10.1103/PhysRevD.71.121701}{{\em Phys. Rev. D} {\bf
  71} (2005)  121701}, \href{http://arxiv.org/abs/hep-th/0501143}{{
  arXiv:hep-th/0501143}}.

\bibitem{ArkaniHamed:book}
N.~Arkani-Hamed, J.~L. Bourjaily, F.~Cachazo, A.~B. Goncharov, A.~Postnikov,
  and J.~Trnka, \href{http://dx.doi.org/10.1017/CBO9781316091548}{{\em
  {Grassmannian Geometry of Scattering Amplitudes}}}.
\newblock Cambridge University Press, 2016.

\bibitem{Heslop:2016plj}
P.~Heslop and A.~E. Lipstein, ``{On-Shell Diagrams for $\mathcal{N}\!=\!8$
  Supergravity Amplitudes},''
\href{http://arxiv.org/abs/1604.03046}{{ arXiv:1604.03046}}.
%%CITATION = ARXIV:1604.03046;%%.

\bibitem{Herrmann:2016qea}
E.~Herrmann and J.~Trnka, ``{Gravity On-Shell Diagrams},''
  \href{http://dx.doi.org/10.1007/JHEP11(2016)136}{{\em JHEP} {\bf 11} (2016)
  136}, \href{http://arxiv.org/abs/1604.03479}{{ arXiv:1604.03479}}.

\bibitem{Paranjape:2022ymg}
S.~Paranjape, J.~Trnka, and M.~Zheng, ``{Non-Planar BCFW Grassmannian
  Geometries},'' \href{http://dx.doi.org/10.1007/JHEP12(2022)084}{{\em JHEP}
  {\bf 12} (2022)  084}, \href{http://arxiv.org/abs/2208.02262}{{
  arXiv:2208.02262}}.

\bibitem{Trnka:2020dxl}
J.~Trnka, ``{Towards the Gravituhedron: New Expressions for NMHV Gravity
  Amplitudes},'' \href{http://dx.doi.org/10.1007/JHEP04(2021)253}{{\em JHEP}
  {\bf 04} (2021)  253}, \href{http://arxiv.org/abs/2012.15780}{{
  arXiv:2012.15780 [hep-th]}}.

\bibitem{Brown:2022wqr}
T.~V. Brown, U.~Oktem, and J.~Trnka, ``{Poles at Infinity in On-Shell
  Diagrams},'' \href{http://dx.doi.org/10.1007/JHEP02(2023)003}{{\em JHEP} {\bf
  02} (2023)  003}, \href{http://arxiv.org/abs/2212.06840}{{ arXiv:2212.06840
  [hep-th]}}.

\bibitem{vanderWaerden:1929}
B.~L. van~der Waerden, ``{Spinoranalyse},'' {\em Nach. Ges. Wiss. G\"{o}ttingen
  Math.-Phys.} {\bf 1} (1929)  100--109.

\bibitem{ArkaniHamed:2008yf}
N.~Arkani-Hamed and J.~Kaplan, ``{On Tree Amplitudes in Gauge Theory and
  Gravity},'' \href{http://dx.doi.org/10.1088/1126-6708/2008/04/076}{{\em JHEP}
  {\bf 0804} (2008)  076},
\href{http://arxiv.org/abs/0801.2385}{{ arXiv:0801.2385 [hep-th]}}.
%%CITATION = ARXIV:0801.2385;%%.

\bibitem{Cohen:2010mi}
T.~Cohen, H.~Elvang, and M.~Kiermaier, ``{On-Shell Constructibility of Tree
  Amplitudes in General Field Theories},''
  \href{http://dx.doi.org/10.1007/JHEP04(2011)053}{{\em JHEP} {\bf 1104} (2011)
   053},
\href{http://arxiv.org/abs/1010.0257}{{ arXiv:1010.0257}}.
%%CITATION = ARXIV:1010.0257;%%.

\bibitem{ArkaniHamed:2008gz}
N.~Arkani-Hamed, F.~Cachazo, and J.~Kaplan, ``{What is the Simplest Quantum
  Field Theory?},'' \href{http://dx.doi.org/10.1007/JHEP09(2010)016}{{\em JHEP}
  {\bf 1009} (2010)  016},
\href{http://arxiv.org/abs/0808.1446}{{ arXiv:0808.1446 [hep-th]}}.
%%CITATION = ARXIV:0808.1446;%%.

\bibitem{DelDuca:1999rs}
V.~Del~Duca, L.~J. Dixon, and F.~Maltoni, ``{New Color Decompositions for Gauge
  Amplitudes at Tree and Loop Level},''
  \href{http://dx.doi.org/10.1016/S0550-3213(99)00809-3}{{\em Nucl. Phys.} {\bf
  B571} (2000)  51--70},
\href{http://arxiv.org/abs/hep-ph/9910563}{{ arXiv:hep-ph/9910563 [hep-ph]}}.
%%CITATION = HEP-PH/9910563;%%.

\bibitem{Bourjaily:2012gy}
J.~L. Bourjaily, ``{Positroids, Plabic Graphs, and Scattering Amplitudes in
  {\sc Mathematica}},''
\href{http://arxiv.org/abs/1212.6974}{{ arXiv:1212.6974 [hep-th]}}.
%%CITATION = ARXIV:1212.6974;%%.

\bibitem{Parke:1986gb}
S.~J. Parke and T.~R. Taylor, ``{An Amplitude for $n$-Gluon Scattering},''
\href{http://dx.doi.org/10.1103/PhysRevLett.56.2459}{{\em Phys. Rev. Lett.}
  {\bf 56} (1986)  2459}.
%%CITATION = PRLTA,56,2459;%%.

\bibitem{Hodges:2011wm}
A.~Hodges, ``{New Expressions for Gravitational Scattering Amplitudes},''
  \href{http://dx.doi.org/10.1007/JHEP07(2013)075}{{\em JHEP} {\bf 07} (2013)
  075},
\href{http://arxiv.org/abs/1108.2227}{{ arXiv:1108.2227 [hep-th]}}.
%%CITATION = ARXIV:1108.2227;%%.

\bibitem{Kawai:1985xq}
H.~Kawai, D.~Lewellen, and S.~Tye, ``{A Relation Between Tree Amplitudes of
  Closed and Open Strings},''
\href{http://dx.doi.org/10.1016/0550-3213(86)90362-7}{{\em Nucl. Phys.} {\bf
  B269} (1986)  1}.
%%CITATION = NUPHA,B269,1;%%.

\bibitem{structureOfOnShellGR}
J.~L. Bourjaily, N.~Kalyanapuram, K.~Patatoukos, M.~Plesser, and Y.~Zhang,
  ``{On-Shell Structure of Gravitational Tree Amplitudes}.'' In preparation.

\bibitem{Drummond:2008vq}
J.~Drummond, J.~Henn, G.~Korchemsky, and E.~Sokatchev, ``{Dual Superconformal
  Symmetry of Scattering Amplitudes in $\mathcal{N}\!=\!4$ super Yang-Mills
  Theory},'' \href{http://dx.doi.org/10.1016/j.nuclphysb.2009.11.022}{{\em
  Nucl. Phys.} {\bf B828} (2010)  317--374}.
%%CITATION = ARXIV:0807.1095;%%.

\bibitem{toolsForTrees}
J.~L. Bourjaily, N.~Kalyanapuram, K.~Patatoukos, M.~Plesser, and Y.~Zhang,
  ``{Tools for Tree Amplitudes in Gauge Theory and Gravity}.'' In preparation.

\bibitem{Bourjaily:2010wh}
J.~L. Bourjaily, ``{Efficient Tree-Amplitudes in $\mathcal{N}\!=\!4$: Automatic
  BCFW Recursion in {\sc Mathematica}},''
\href{http://arxiv.org/abs/1011.2447}{{ arXiv:1011.2447 [hep-ph]}}.
%%CITATION = ARXIV:1011.2447;%%.

\bibitem{Bern:2010yg}
Z.~Bern, T.~Dennen, Y.-t. Huang, and M.~Kiermaier, ``{Gravity as the Square of
  Gauge Theory},'' \href{http://dx.doi.org/10.1103/PhysRevD.82.065003}{{\em
  Phys. Rev.} {\bf D82} (2010)  065003},
\href{http://arxiv.org/abs/1004.0693}{{ arXiv:1004.0693 [hep-th]}}.
%%CITATION = ARXIV:1004.0693;%%.

\bibitem{HenryTye:2010tcy}
S.~H. Henry~Tye and Y.~Zhang, ``{Dual Identities Inside the Gluon and the
  Graviton Scattering Amplitudes},''
  \href{http://dx.doi.org/10.1007/JHEP06(2010)071}{{\em JHEP} {\bf 06} (2010)
  071}, \href{http://arxiv.org/abs/1003.1732}{{ arXiv:1003.1732 [hep-th]}}.
  [Erratum: JHEP 04, 114 (2011)].

\bibitem{Bern:2012uf}
Z.~Bern, J.~Carrasco, L.~J. Dixon, H.~Johansson, and R.~Roiban, ``{Simplifying
  Multiloop Integrands and Ultraviolet Divergences of Gauge Theory and Gravity
  Amplitudes},'' \href{http://dx.doi.org/10.1103/PhysRevD.85.105014}{{\em Phys.
  Rev.} {\bf D85} (2012)  105014}.
%%CITATION = ARXIV:1201.5366;%%.

\bibitem{ArkaniHamed:2010kv}
N.~Arkani-Hamed, J.~L. Bourjaily, F.~Cachazo, S.~Caron-Huot, and J.~Trnka,
  ``{The All-Loop Integrand For Scattering Amplitudes in Planar
  $\mathcal{N}\!=\!4$ SYM},''
  \href{http://dx.doi.org/10.1007/JHEP01(2011)041}{{\em JHEP} {\bf 1101} (2011)
   041},
\href{http://arxiv.org/abs/1008.2958}{{ arXiv:1008.2958 [hep-th]}}.
%%CITATION = ARXIV:1008.2958;%%.

\end{thebibliography}\endgroup

